Reproducibility and Geometric Intrinsic Dimensionality: An Investigation on Graph Neural Network Research

Difficulties in replication and reproducibility of empirical evidences in machine learning research have become a prominent topic in recent years. Ensuring that machine learning research results are sound and reliable requires reproducibility, which verifies the reliability of research findings using the same code and data. This promotes open and accessible research, robust experimental workflows, and the rapid integration of new findings. Evaluating the degree to which research publications support these different aspects of reproducibility is one goal of the present work. For this we introduce an ontology of reproducibility in machine learning and apply it to methods for graph neural networks. Building on these efforts we turn towards another critical challenge in machine learning, namely the curse of dimensionality, which poses challenges in data collection, representation, and analysis, making it harder to find representative data and impeding the training and inference processes. Using the closely linked concept of geometric intrinsic dimension we investigate to which extend the used machine learning models are influenced by the intrinsic dimension of the data sets they are trained on.

==> considered_papers_export.csv <==
Title,Authors,Year,Citations,Notes
A Comprehensive Survey on Graph Neural Networks,Wu et al.,2019,3661,Survey
How Powerful are Graph Neural Networks,Xu et al.,2018,3297,Survey
Graph neural networks: A review of methods and applications,Zhou et al.,2018,2173,Survey
Link Prediction Based on Graph Neural Networks,Zhang et al.,2018,923,
Few-Shot Learning with Graph Neural Networks,Satorras et al.,2017,849,
Graph Neural Networks for Social Recommendation,Fan et al.,2019,783,
Weisfeiler and Leman Go Neural: Higher-order Graph Neural Networks,Morris et al.,2018,765,
Predict then Propagate: Graph Neural Networks meet Personalized PageRank,Klicpera et al.,2018,728,
Session-based Recommendation with Graph Neural Networks,Wu et al.,2018,695,
SuperGlue: Learning Feature Matching With Graph Neural Networks,Sarlin et al.,2019,612,
Semi-Supervised Classification with Graph Convolutional Networks,Kipf et al.,2016,15025,selected
Modeling Relational Data with Graph Convolutional Networks,Schlichtkrull et al.,2017,2443,
Graph Convolutional Neural Networks for Web-Scale Recommender Systems,Ying et al.,2018,1957,
Spatial Temporal Graph Convolutional Networks for Skeleton-Based Action Recognition,Yan et al.,2018,1888,
Spatio-Temporal Graph Convolutional Networks: A Deep Learning Framework for Traffic Forecasting,Yu et al.,2017,1452,
Deeper Insights into Graph Convolutional Networks for Semi-Supervised Learning,Li et al.,2018,1432,
Simplifying Graph Convolutional Networks,Wu et al.,2019,1406,selected
Graph Convolutional Networks for Text Classification,Yao et al.,2018,1009,tried
FastGCN: Fast Learning with Graph Convolutional Networks via Importance Sampling,Chen et al.,2018,938,tried
Encoding Sentences with Graph Convolutional Networks for Semantic Role Labeling,Marcheggiani et al.,2017,671,
,,,,


==> results/crawled.dat <==
9999

==> results/investigated.dat <==
55

==> results/lowest.dat <==
118.67

==> results/relevant.dat <==
100

==> results/reproduced.dat <==
6

==> results/unique.dat <==
9223

==> results/with_code.dat <==
42

==> tables/context.dat <==
# paper        &       d1 &       d2 &       d3 &       d4 &       d5 &       d6 &       d7 &       d8 &       d9 &      d10 &      d11 &       s1 &       s2 &       s3 &       s4 &       s5 &       s6 &       s7 &       s8 &       s9 &      s10 &      s11 &      s12 &      s13 &      s14 &      s15 &      s16 &      s17 &      s18 &      s19 &       r1 &       r2 &       r3 &       r4 &       r5 &       r6 
GCN            &          &          &          &          &          &          &          &          & $\times$ &          &          & $\times$ &          &          &          &          & $\times$ &          &          &          &          &          &          &          &          &          &          &          & $\times$ &          & $\times$ & $\times$ &          &          & $\times$ & $\times$
Relational GCN &          &          &          &          &          &          &          &          & $\times$ &          &          & $\times$ &          &          & $\times$ &          &          &          &          &          &          &          &          &          &          &          &          &          & $\times$ &          & $\times$ & $\times$ & $\times$ &          & $\times$ & $\times$
GraphSage      &          &          &          &          &          & $\times$ & $\times$ & $\times$ & $\times$ &          &          &          &          &          &          &          &          & $\times$ & $\times$ & $\times$ &          & $\times$ & $\times$ &          &          &          &          &          & $\times$ &          & $\times$ & $\times$ &          &          & $\times$ & $\times$
Diffpool       &          &          &          &          &          &          &          &          &          & $\times$ &          & $\times$ &          &          & $\times$ &          & $\times$ & $\times$ & $\times$ & $\times$ &          &          &          &          &          &          & $\times$ &          & $\times$ &          & $\times$ &          &          &          & $\times$ & $\times$
SGC            &          &          &          &          &          &          &          &          &          &          &          &          &          &          &          &          &          &          &          &          &          &          &          &          &          &          &          &          &          &          & $\times$ &          &          &          &          & $\times$
SAGN+SLE       &          &          &          &          &          &          &          &          & $\times$ &          &          & $\times$ &          &          &          &          &          &          &          &          &          &          &          &          &          & $\times$ &          &          & $\times$ &          & $\times$ & $\times$ &          &          &          & $\times$


==> tables/data_set_sizes_grouped.csv <==
dataset_name,nodes,edges,features,paper_names
citeseer,3312,4732,3703,"\GCN{}, \SGC~"
cora,2708,5429,1433,"\GCN{}, \SGC{}, \SAGNSLE~"
pubmed,19717,44338,500,"\GCN{}, \SGC~"
aifb,8285,29043,4,"\RGCN~"
mutag,23644,74227,2,"\RGCN~"
bgs,333845,916199,2,"\RGCN~"
am,1666764,5988321,11,"\RGCN~"
enzymes,19474,37282,18,"\DiffPool~"
ppi,14755,225270,50,"\SAGNSLE~"
ppi (large),56944,818716,50,"\GraphSage{}, \SAGNSLE~"
reddit,232965,11606919,602,"\GraphSage{}, \SGC{}, \SAGNSLE~"
flickr,89250,899756,500,"\SAGNSLE~"
yelp,716847,6977410,300,"\SAGNSLE~"

